Sentinel-2 for Crop Yield Estimation: A Systematic Review

Accurate and timely crop yield estimation is critical for global food security, agricultural policy, and farm management. The Copernicus Sentinel-2 satellite constellation, with high spatial, temporal, and spectral resolution, has transformed agricultural monitoring by enabling field- and sub-field-scale analysis. This review synthesizes recent advances in Sentinel-2-based crop yield estimation. A key trend is the shift from regional models to high-resolution field-level assessments driven by three main approaches: (i) empirical models using vegetation indices combined with machine and deep learning methods such as Random Forest and Convolutional Neural Networks; (ii) integration of process-based crop growth models (e.g., WOFOST, SAFY) via data assimilation of Sentinel-2-derived variables like Leaf Area Index (LAI); and (iii) data fusion techniques combining Sentinel-2 optical data with Sentinel-1 SAR to mitigate cloud-related limitations. The review shows that machine learning, deep learning, and hybrid modeling frameworks can explain substantial within-field yield variability across crops and regions. However, performance remains constrained by limited ground-truth data, cloud-induced gaps, and challenges in model transferability across years and locations. Future directions include tighter integration of multi-modal data and improved in-season observations to support robust, operational decision-making in precision agriculture and sustainable intensification.

==> README_SUBMISSION.txt <==
arXiv package (cas-dc), SUBMISSION_MANUSCRIPT/
==============================================

This folder is built for arXiv Submission 1.5.

Top-level TeX file: main.tex  (content matches ../manuscript.tex in this repo)
Bibliography: main.bbl only (main.bib is NOT included — avoids BibTeX detection loops)
Class files: cas-dc.cls, cas-common.sty
Appendix: appendix_vegetation_table.tex (\input from main.tex)
Figures: figures/*.png

Also included: 00README  (YAML) — tells arXiv to use pdflatex and compile main.tex.

Zip ONLY the contents of this folder. No .aux, .log, .pdf, etc.

Rebuild:
  python build_arxiv_submission_manuscript.py
Verify compile:
  python build_arxiv_submission_manuscript.py --compile

Edit the paper in manuscript.tex / manuscript.bbl (and main.bib for new cites), then rebuild.

